Critical Design Strategy: a Method for Heuristically Evaluating Visualisation Designs

We present the Critical Design Strategy (CDS) - a structured method designed to facilitate the examination of visualisation designs through reflection and critical thought. The CDS helps designers think critically and make informed improvements using heuristic evaluation. When developing a visual tool or pioneering a novel visualisation approach, identifying areas for enhancement can be challenging. Critical thinking is particularly crucial for visualisation designers and tool developers, especially those new to the field, such as studying visualisation in higher education. The CDS consists of three stages across six perspectives: Stage 1 captures the essence of the idea by assigning an indicative title and selecting five adjectives (from twenty options) to form initial impressions of the design. Stage 2 involves an in-depth critique using 30 heuristic questions spanning six key perspectives - user, environment, interface, components, design, and visual marks. Stage 3 focuses on synthesising insights, reflecting on design decisions, and determining the next steps forward. We introduce the CDS and explore its use across three visualisation modules in both undergraduate and postgraduate courses. Our longstanding experience with the CDS has allowed us to refine and develop it over time: from its initial creation through workshops in 2017/18 to improvements in wording and the development of two applications by 2020, followed by the expansion of support notes and refinement of heuristics through 2023; while using it in our teaching each year. This sustained use allows us to reflect on its practical application and offer guidance on how others can incorporate it into their own work.

==> data/barchart.dat <==
No type attribute valueG1
10 Negative Bad 1
10 Negative Complex 0 
10 Negative Indistinctive 0
10 Negative Pointless 2
10 Negative Confusing 1
10 Negative Useless 0
10 Negative Vague 1

10 Neutral Fair 1
10 Neutral Fulfilling 0
10 Neutral Indifferent 3
10 Neutral Moderate 0
10 Neutral Organised 5
10 Neutral Useful 3

10 Positive Average 5
10 Positive Beautiful 1
10 Positive Clear 6
10 Positive Clever 0
10 Positive Reliable 1
10 Positive Sensible 3
10 Positive Spectacular 1


11 Negative Bad 0
11 Negative Complex 1 
11 Negative Indistinctive 1 
11 Negative Pointless 0
11 Negative Confusing 1 
11 Negative Useless 1
11 Negative Vague 0

11 Neutral Fair 5
11 Neutral Fulfilling 2 
11 Neutral Indifferent 2 
11 Neutral Moderate 6
11 Neutral Organised 4 
11 Neutral Useful 8 

11 Positive Average 2 
11 Positive Beautiful 4 
11 Positive Clear 9
11 Positive Clever 5 
11 Positive Reliable 1 
11 Positive Sensible 4 
11 Positive Spectacular 0 






==> data/bubble.dat <==
No type attribute valueG1 color

00 Negative Bad 1 RYB1
00 Negative Complex 6 RYB1
00 Negative Indistinctive 0 RYB1
00 Negative Pointless 0 RYB1
00 Negative Confusing 7 RYB1
00 Negative Useless 0 RYB1
00 Negative Vague 2 RYB1

00 Neutral Fair 1 RYB1
00 Neutral Fulfilling 0 RYB1
00 Neutral Indifferent 0 RYB1
00 Neutral Moderate 1 RYB1
00 Neutral Organised 0 RYB1
00 Neutral Useful 1 RYB1

00 Positive Average 6 RYB1
00 Positive Beautiful 2 RYB1
00 Positive Clear 1 RYB1
00 Positive Clever 0 RYB1
00 Positive Reliable 1 RYB1
00 Positive Sensible 4 RYB1
00 Positive Spectacular 1 RYB1

01 Negative Bad 2 RYB1
01 Negative Complex 9 RYB1
01 Negative Indistinctive 5 RYB1
01 Negative Pointless 2 RYB1
01 Negative Confusing 11 RYB1
01 Negative Useless 2 RYB1
01 Negative Vague 5 RYB1

01 Neutral Fair 4 65 RYB1
01 Neutral Fulfilling 2 RYB1
01 Neutral Indifferent 3 RYB1
01 Neutral Moderate 2 RYB1
01 Neutral Organised 8 RYB1
01 Neutral Useful 8 RYB1

01 Positive Average 7 RYB1
01 Positive Beautiful 1 RYB1
01 Positive Clear 5 RYB1
01 Positive Clever 7 RYB1
01 Positive Reliable 4 RYB1
01 Positive Sensible 4 RYB1
01 Positive Spectacular 0 RYB1






==> data/network.dat <==
No type attribute valueG1 RGB

06 Negative Bad 0
06 Negative Complex 4 
06 Negative Indistinctive 0 
06 Negative Pointless 0 
06 Negative Confusing 4 
06 Negative Useless 0
06 Negative Vague 0

06 Neutral Fair 0
06 Neutral Fulfilling 0 
06 Neutral Indifferent 1 
06 Neutral Moderate 2 
06 Neutral Organised 3 
06 Neutral Useful 4 

06 Positive Average 0 
06 Positive Beautiful 1
06 Positive Clear 3 
06 Positive Clever 4 
06 Positive Reliable 4 
06 Positive Sensible 5 
06 Positive Spectacular 2 

07 Negative Bad 6 
07 Negative Complex 9
07 Negative Indistinctive 3 
07 Negative Pointless 3
07 Negative Confusing 8 
07 Negative Useless 3
07 Negative Vague 2

07 Neutral Fair 1
07 Neutral Fulfilling 2
07 Neutral Indifferent 0
07 Neutral Moderate 3
07 Neutral Organised 8
07 Neutral Useful 12

07 Positive Average 1
07 Positive Beautiful 3
07 Positive Clear 3
07 Positive Clever 4
07 Positive Reliable 8
07 Positive Sensible 8
07 Positive Spectacular 1






==> data/pie.dat <==
No type attribute valueG1 RGB

02 Negative Bad 0 
02 Negative Complex 1 
02 Negative Indistinctive 1 
02 Negative Pointless 1
02 Negative Confusing 0
02 Negative Useless 1
02 Negative Vague 1 

02 Neutral Fair 3 
02 Neutral Fulfilling 1 
02 Neutral Indifferent 1 
02 Neutral Moderate 0 
02 Neutral Organised 4 
02 Neutral Useful 4 

02 Positive Average 2 
02 Positive Beautiful 1 
02 Positive Clear 7 
02 Positive Clever 0 
02 Positive Reliable 1 
02 Positive Sensible 6 
02 Positive Spectacular 0 

03 Negative Bad 2 
03 Negative Complex 0
03 Negative Indistinctive 2 
03 Negative Pointless 3
03 Negative Confusing 0 
03 Negative Useless 3
03 Negative Vague 4

03 Neutral Fair 9
03 Neutral Fulfilling 1
03 Neutral Indifferent 4
03 Neutral Moderate 4
03 Neutral Organised 5
03 Neutral Useful 7

03 Positive Average 8
03 Positive Beautiful 2
03 Positive Clear 14
03 Positive Clever 1
03 Positive Reliable 9
03 Positive Sensible 10
03 Positive Spectacular 0






==> data/punchcard.dat <==
No type attribute valueG1 RGB
00 Negative Bad 14 RYB1
00 Negative Complex 42 RYB1
00 Negative Indistinctive 14 RYB1
00 Negative Pointless 16 RYB1
00 Negative Confusing 12 RYB1
00 Negative Useless 18 RYB1
00 Negative Vague 11 RYB1

00 Neutral Fair 13 RYB1
00 Neutral Fulfilling 35 RYB1
00 Neutral Indifferent 14 RYB1
00 Neutral Moderate 14 RYB1
00 Neutral Organised 12 RYB1
00 Neutral Useful 25 RYB1


00 Positive Average 44 RYB1
00 Positive Beautiful 29 RYB1
00 Positive Clear 11 RYB1
00 Positive Clever 8 RYB1
00 Positive Reliable 13 RYB1
00 Positive Sensible 1 RYB1
00 Positive Spectacular 3 RYB1



01 Negative Bad 14 RYB1
01 Negative Complex 42 RYB1
01 Negative Indistinctive 14 RYB1
01 Negative Pointless 16 RYB1
01 Negative Confusing 12 RYB1
01 Negative Useless 18 RYB1
01 Negative Vague 11 RYB1

01 Neutral Fair 13 RYB1
01 Neutral Fulfilling 35 RYB1
01 Neutral Indifferent 14 RYB1
01 Neutral Moderate 14 RYB1
01 Neutral Organised 12 RYB1
01 Neutral Useful 25 141 RYB1


01 Positive Average 34 RYB1
01 Positive Beautiful 29 RYB1
01 Positive Clear 11 RYB1
01 Positive Clever 8 RYB1
01 Positive Reliable 13 RYB1
01 Positive Sensible 1 RYB1
01 Positive Spectacular 3 RYB1


02 Negative Bad 14 RYB1
02 Negative Complex 42 RYB1
02 Negative Indistinctive 14 RYB1
02 Negative Pointless 16 RYB1
02 Negative Confusing 12 RYB1
02 Negative Useless 18 RYB1
02 Negative Vague 11 RYB1

02 Neutral Fair 13 RYB1
02 Neutral Fulfilling 35 RYB1
02 Neutral Indifferent 14 RYB1
02 Neutral Moderate 14 RYB1
02 Neutral Organised 12 RYB1
02 Neutral Useful 25 RYB1


02 Positive Average 53 RYB1
02 Positive Beautiful 29 RYB1
02 Positive Clear 11 RYB1
02 Positive Clever 8 RYB1
02 Positive Reliable 13 RYB1
02 Positive Sensible 1 RYB1
02 Positive Spectacular 3 RYB1






03 Negative Bad 14 
03 Negative Complex 42
03 Negative Indistinctive 14 
03 Negative Pointless 16
03 Negative Confusing 12 
03 Negative Useless 18
03 Negative Vague 11

03 Neutral Fair 13 65
03 Neutral Fulfilling 35
03 Neutral Indifferent 14
03 Neutral Moderate 14
03 Neutral Organised 12
03 Neutral Useful 25


03 Positive Average 53
03 Positive Beautiful 29
03 Positive Clear 11
03 Positive Clever 8
03 Positive Reliable 13
03 Positive Sensible 1
03 Positive Spectacular 3







04 Negative Bad 14 
04 Negative Complex 42
04 Negative Indistinctive 14 
04 Negative Pointless 16
04 Negative Confusing 12 
04 Negative Useless 18
04 Negative Vague 11

04 Neutral Fair 13 65
04 Neutral Fulfilling 35
04 Neutral Indifferent 14
04 Neutral Moderate 14
04 Neutral Organised 12
04 Neutral Useful 25


04 Positive Average 53
04 Positive Beautiful 29
04 Positive Clear 11
04 Positive Clever 8
04 Positive Reliable 13
04 Positive Sensible 1
04 Positive Spectacular 3



==> data/time.dat <==
No type attribute valueG1 RGB

08 Negative Bad 2
08 Negative Complex 3 
08 Negative Indistinctive 3 
08 Negative Pointless 0 
08 Negative Confusing 5 
08 Negative Useless 1
08 Negative Vague 4

08 Neutral Fair 1 
08 Neutral Fulfilling 0
08 Neutral Indifferent 2 
08 Neutral Moderate 1
08 Neutral Organised 1 
08 Neutral Useful 3

08 Positive Average 4 
08 Positive Beautiful 0 
08 Positive Clear 2
08 Positive Clever 0
08 Positive Reliable 1 
08 Positive Sensible 2 
08 Positive Spectacular 0 

09 Negative Bad 0 
09 Negative Complex 3
09 Negative Indistinctive 1 
09 Negative Pointless 0
09 Negative Confusing 3 
09 Negative Useless 0
09 Negative Vague 2

09 Neutral Fair 10
09 Neutral Fulfilling 2
09 Neutral Indifferent 9
09 Neutral Moderate 7
09 Neutral Organised 7
09 Neutral Useful 6

09 Positive Average 9
09 Positive Beautiful 1
09 Positive Clear 9
09 Positive Clever 3
09 Positive Reliable 4
09 Positive Sensible 10
09 Positive Spectacular 0





==> data/treemap.dat <==
No type attribute valueG1 RGB

04 Negative Bad 5 
04 Negative Complex 7
04 Negative Indistinctive 0 
04 Negative Pointless 3 
04 Negative Confusing 7 
04 Negative Useless 3 
04 Negative Vague 1

04 Neutral Fair 2 
04 Neutral Fulfilling 0
04 Neutral Indifferent 1 
04 Neutral Moderate 0
04 Neutral Organised 2 
04 Neutral Useful 0 

04 Positive Average 2
04 Positive Beautiful 0 
04 Positive Clear 1
04 Positive Clever 1 
04 Positive Reliable 1 
04 Positive Sensible 1
04 Positive Spectacular 1 

05 Negative Bad 10 
05 Negative Complex 18
05 Negative Indistinctive 4 
05 Negative Pointless 6
05 Negative Confusing 15 
05 Negative Useless 8
05 Negative Vague 6

05 Neutral Fair 1
05 Neutral Fulfilling 1
05 Neutral Indifferent 5
05 Neutral Moderate 2
05 Neutral Organised 3
05 Neutral Useful 3

05 Positive Average 3
05 Positive Beautiful 0
05 Positive Clear 0
05 Positive Clever 3
05 Positive Reliable 1
05 Positive Sensible 2
05 Positive Spectacular 4





